Stability in Single-Peaked Strategic Resource Selection Games

The strategic selection of resources by selfish agents has long been a key area of research, with Resource Selection Games and Congestion Games serving as prominent examples. In these traditional frameworks, agents choose from a set of resources, and their utility depends solely on the number of other agents utilizing the same respective resource, treating all agents as indistinguishable or anonymous. Only recently, the study of the Resource Selection Game with heterogeneous agents has begun, meaning agents have a type and the fraction of agents of their type at their resource is the basis of their decision-making. In this work, we initiate the study of the Resource Selection Game with heterogeneous agents in combination with single-peaked utility functions, as some research suggests that this may represent human decision-making in certain cases. We conduct a comprehensive analysis of the game's stability within this framework. We provide tight bounds that specify for which peak values equilibria exist across different dynamics on cycles and binary trees. On arbitrary graphs, in a setting where agents lack information about the selection of other agents, we provide tight bounds for the existence of equilibria, given that the utility function is linear on both sides of the peak. Agents possessing this information on arbitrary graphs creates the sole case where our bounds are not tight, instead, we narrow down the cases in which the game may admit equilibria and present how several conventional approaches fall short in proving stability.

==> DISCLAIMER.txt <==
The logos in core/title_page of the University of Potsdam (logo_UP.pdf) and the Hasso Plattner
Institute (logo_HPI.pdf) are both subject to copyrights of the respective institutions. I was
granted permission to include them as a part of this template. However, please note that you can
only use them when you comply with the following points:

    – You are not allowed to use the logos for any kind of advertisement.
    – You are only allowed to use any of these two logos if the thesis is connected to the
      respective institution (that is, the University of Potsdam or the Hasso Plattner Institute).
    – The logos must not be edited.

If you want to use the logos despite not complying with all of the points above, please contact the
respective institution and ask for permission.

The rest of this template does not follow any restrictions at all. You are allowed to do with it
whatever you want. Note that this means that you can use this template for other universities too as
long as you do not use any of the two logos mentioned above.
